Studying Taxonomy Enrichment on Diachronic WordNet Versions

Ontologies, taxonomies, and thesauri are used in many NLP tasks. However, most studies are focused on the creation of these lexical resources rather than the maintenance of the existing ones. Thus, we address the problem of taxonomy enrichment. We explore the possibilities of taxonomy extension in a resource-poor setting and present methods which are applicable to a large number of languages. We create novel English and Russian datasets for training and evaluating taxonomy enrichment models and describe a technique of creating such datasets for other languages.

==> reviews.txt <==
============================================================================
                            REVIEWER #1
============================================================================

Detailed Comments
---------------------------------------------------------------------------
Let me begin with a conclusion: I would not mind it if this submission were accepted. It is, for all practical purposes, a discussion paper with a fair bit of experimental work to support an idea of undoubted, even if perhaps limited, interest. To have an effective method of adding new entries to various taxonomies cannot hurt, although its application to Princeton WordNet may be wasted effort. (There are several WordNet-extending initiatives, for example github.com/globalwordnet/english-wordnet with some thousands of new manually added entries, or plwordnet.pwr.wroc.pl/wordnet/ which includes a mapping onto a much enlarged Princeton WordNet.) An attempt to apply the newest technology -- in the form of fastText and BERT -- to taxonomy enrichment is commendable, no matter how mixed the results.

Much as I would like to see the paper at the conference -- more so because it fits the mandate of COLING 2020 rather well -- I have little good news beyond what I already said. The technical description of this project is not as complete as one might wish. The design decisions are not all explained, and some are not even easy to justify. For example, Wiktionary as a source of lexical data seems a given until one realizes that this resource is neither consistent nor noise-free, and that hypernym lists -- the main reason to use it here -- appear to be quite rare.

(I have seen in the English Wiktionary words which simply do not exist in the language, are absent from all professional English dictionaries, and even are poorly picked up by the Google search engine. That is the price of letting literally anyone edit Wiktionary. One can imagine that the situation is even more troubling for languages less widely used than English. So much for language-independence of the proposed method...)

Another decision -- to work with parent and grandparent hypernyms -- is not especially controversial but it is arbitrary. Again, there is no explanation. On the other hand, the choice of the MAP score for the evaluation is explained at length in Section 5.1 but a little confusion surrounds the matter of the score agreeing or disagreeing with the structure of the dataset. (One would rather assume that such disagreement can be avoided, or indeed a different, more friendly measure can be selected.) Or: why is logistic regression an apt choice? why should the _averaging_ of contextualized embeddings work well? what makes the UDPipe lemmatizer superior, say, to stanfordnlp.github.io/CoreNLP/lemma.html if Universal Dependencies are neither here nor there in this project?

There is yet another, this time quite serious, lacuna in the presentation. The numbers in Tables 1 and 2 do not add up to any coherent picture. For example, Table 1 shows 2620 as the difference between noun counts in WordNet 2.0 and WordNet 3.0 but Table 1 shows 82115 - 79689 = 2426. And so on, all over.

One more example of incomplete clarity: the business of gold standards and ground truth. The provenance of neither is adequately explained in this paper. The latter is mentioned a few times without revealing its source. "Gold standard hypernym synsets" are extracted; if this is manual extraction, the quality may be sufficient but the paper does not say if it indeed was a manual process.

The concept of connectivity component appears a few times but it is neither properly defined nor supported by examples.

The results in Table 3 are seriously underwhelming, especially for verbs. The authors loyally admit it but they cannot quite explain why this is so. Verbs, in fact, do not seem to be fit material for the procedure which this paper proposes. The discussion in Section 5.3.1 does not help much, and it introduces an outlandish notion of a named-entity verb. There is simply no such thing. Verbs do not denote entities, ever. The lone example (to aah) is a "verbified" onomatopoeia, not a named entity.

On the other hand, I quite like the error analysis in Section 5.3.3. It is one of the reasons why I prefer to treat this submission principally as a discussion paper.

Figure 1 is not all that informative, although it is quite nice to look at. Figure 2 neglects to include the actual words which were the subject of the manual evaluation ("10 nouns and 10 verbs for both languages"); there is no list in the main text of the paper either. It would have also been instructive to find out more about the credentials of the "3 expert annotators".

*

The quality of language is high enough to forgive an occasional glitch such as the missing or superfluous "the" in several places, or "casted" instead of "cast".

The bibliography is somewhat subpar. There are five references to the 2020 conference "Dialogue" with no venue, page numbers or Web links. It is not hard to track it all down at www.dialog-21.ru/en/ but this is not the reviewers' job. (By the way: not that it matters to me but these references and the link in footnote 3 make the anonymity of the paper less than iron-clad. -:)

The usual reference to early WordNet is neither of George Miller's papers cited here. It is the 1998 collection edited by Christiane Fellbaum, the so-called yellow book. Speaking of wordnets, few of them can be characterized as implementations of Princeton WordNet (as Section 1 of this paper says). For example, GermaNet is by far not a pure translation of WordNet, and plWordNet has been developed from scratch.

The COLING BibTex style downcases words in titles, so a little care is required. Things such as "russian", "english" and "udpipe" ought to be avoided.

============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Relevance (1-5): 5
               Readability/clarity (1-5): 4
                       Originality (1-5): 2
   Technical correctness/soundness (1-5): 4
                   Reproducibility (1-5): 3
                         Substance (1-5): 3

Detailed Comments
---------------------------------------------------------------------------
The authors replicate the conditions of the RUSSE-2020 shared task in English language (instead of Russian) using WordNet and its older versions.
They apply the task baseline (which relies on fastText embeddings) with a different synsets ranking system (using cosine similarity and word frequency) and use an extended list of hypernyms (as other systems of RUSSE-2020 do). They also extract specific features from Wiktionary.
Evaluation system is the same as RUSSE-2020 (modified MAP), allowing direct comparison.

Strengths:
The error analysis is well-made and very interesting. The paper is nice to read, easy to follow, not too heavy. The related works are detailed and give a good overview of the task.

Weaknesses:
Other methods for the RUSSE’2020 task performed well for nouns without using resources like Yuriy, you should compare with them. Overall, as the strength of the paper is the systems comparison and error analysis, it would be better to implement some other systems of the literature to apply it on your WordNet dataset; the baseline alone is too limited (even though it performs well).
In general, the part about BERT requires more work. It has very few details and this does not help to understand the low performance of BERT; many elements of the system can be tuned to try to improve it.
For example, “BERT embeddings aggregate sense from different contexts” → you aggregate it this way, but you could use a frequency-based weighting system during the aggregation step, or use metrics to take into account the level of variability of the contextualized representations of a target. Also,how do you compute BERT embeddings of synsets? How do you aggregate word-pieces embeddings when words are divided into byte-pairs?
Similarly, the last part is too rushed and unclear, it needs more details on Fig 2 and manual annotation procedure. 
To sum up, systems details are missing, and other systems that the RUSSE’2020 baseline should be compared. If you don’t have enough space, Table 1 and 2 could be greatly reduced, or give a bit less examples in part 5.3.3.
The level of English is perfectible (more comments at the bottom)

Some questions and comments:
Could you give more details on the features weights (also important for reproducibility)? Which ones were the most discriminant? 
On corpora from which period were you fastText embeddings trained ? Whether the training corpus is from before or after the different WordNet versions can affect the results.
You should rather report results of the biggest dataset (WordNet1.6 – WordNet3.0) if you have to choose one.
Tab 4, Nouns – BERT – NE have the exact exact same score as Nouns – BERT – all: are there no copy-paste mistake ?
Can you give hypothesis on why Wiktionnary doesn’t help in the case of MWE ?
In general, the level of English is perfectible; especially, articles are often missing (“the” etc). Be careful to use the right preposition (ex: “different approaches to automatic taxonomy” → “for”) and to avoid familiar vocabulary (ex: “a bunch of” → “a set of” , “look less challenging” → “seem”). Also more proofreading is necessary (ex: part 4.3: “the all the”).
A schema would be nice to explain how all the resources are used together.
Also, you could move Fig 1 down and Table 4 up.

============================================================================
                            REVIEWER #3
============================================================================


Detailed Comments
---------------------------------------------------------------------------
This paper presents a method for predicting hypernym relationships, similar to those found in WordNet, and can be considered to be in line with the tasks at SemEval and RUSSE on this task. This paper mostly seems to provide some minor extensions to a method already carried out by Cai et al. and Aly et al., and the results presented suggest that it is not significantly better than other systems submitted to RUSSE. As the papers for this workshop don't seem to be available it is hard to figure out if the comparison is fair, although the authors claim that the baselines make substantial use of external resources, explaining why they perform better. The paper is generally well-written, although a more formal description of the methodology would be helpful as there were several details (such as the similarity calculation) that were not clear to me. The evaluation is sound and goes into some detail that is nice for this task. Another issue is that the title of the paper promises e!
 valuation over 'diachronic WordNet versions', however I could not understand what this refers to... my best guess is that they mean that they are predicting WordNet 3.0 relations based on WordNet 2.0 (??), however this may be problematic due to restructurings made between these versions. FYI to the authors: there are more recent releases of WordNet created by the Open English WordNet project, which you may want to investigate as well.
---------------------------------------------------------------------------

